Discovery and Mass Spectroscopy via Mixed Di-Boson Production at the LHC in a 4-Site Model with a Composite Higgs Boson

We investigate the scope of the Large Hadron Collider (LHC) in probing the parameter space of a 4-Site (4S) model supplemented by one composite Higgs state. We concentrate on the yield of `mixed' di-boson production giving three leptons and missing (transverse) energy in the final state, i.e., events induced via the sub-process $q\bar q' -> l^+\nu_l l^{'+}l^{'-}$ + ${\rm{c.c.}}$, where $q,q'$ are quarks and $l,l'=e,\mu$ in all possible combinations, signature which enables the production in the intermediate steps of all additional -- with respect to the Standard Model (SM) -- neutral and charged gauge bosons belonging to the spectrum of this scenario, all of which in resonant topologies. We not only find this channel to be accessible over the background but also show that, after a dedicated cut-based analysis, kinematical reconstruction of all such resonances is always possible. We finally compare the yield of the mixed di-boson mode to that of the `charged' di-boson one and find that the former is of lesser scope than the latter at smaller gauge boson masses but it overcomes it at higher values, thereby revealing itself a viable search mode covering new regions of parameter space.

==> app.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       2             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(8,7)
\put(-3.3,0.6){\epsfig{file=E_LHC-14_D0_10fb_z08.eps,width=6.6cm}}
\put(4.0,0.6){\epsfig{file=S_LHC-14_G2_10fb_z08.eps,width=6.6cm}}
\end{picture}
\end{center}
\vskip -1.cm \caption{Left: Exclusion at the 7$\TeV$ LHC with L=1 fb$^{-1}$ 
(solid green line), and at the 14$\TeV$ LHC with L=10 fb$^{-1}$ (dashed blue 
line). Right: $\PZ_1$-boson discovery (dotted-dashed green line) and $\PZ_2$-boson
discovery (solid blue line) at the 7$\TeV$ LHC with L=1 fb$^{-1}$. Also shown,
as comparison, the $\PZ_1$-boson discovery (green dotted line) and the 
$\PZ_2$-boson discovery (blue dashed line) at the 14$\TeV$ LHC with 
L=10 fb$^{-1}$. All curves have been derived for $z$=0.8. The thick red solid lines 
give the allowed parameter space from EWPT.}
\label{excldiscov_14tev}
\end{figure}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       4             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-3.7,1.8){\epsfig{file=BR12_T_z4.eps,width=5.5cm}}
\put(3.9,1.8){\epsfig{file=BR12_T_z6.eps,width=5.5cm}}
\put(-3.7,-4.3){\epsfig{file=BR12_T_z8.eps,width=5.5cm}}
\put(3.9,-4.3){\epsfig{file=BR12_T_z95.eps,width=5.5cm}}
\end{picture}
\end{center}
\vskip 4.cm
\caption{Total decay width of the $Z_1$ (magenta dashed line) and $Z_2$ (blue continue line)
extra gauge bosons as a function of their mass, $M_{Z_1}$ (upper x-axis) and 
$M_{Z_2}$ (lower x-axis). The four plots refer to four
different values of the free $z$-parameter: $z$=0.4 (top-left), $z$=0.6 (top-right),
 $z$=0.8 (bottom-left), $z$=0.95 (bottom-right).}
\label{fig_totalwidth}
\end{figure}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%       6             %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[!htbp]
\begin{center}
\unitlength1.0cm
\begin{picture}(7,6)
\put(-4.1,1.8){\epsfig{file=STB_z06_m1.eps,width=7.5cm}}
\put(3.5,1.8){\epsfig{file=STB_z06_m2.eps,width=7.5cm}}
\put(-4.1,-3.6){\epsfig{file=STB_z08_m1.eps,width=7.5cm}}
\put(3.5,-3.6){\epsfig{file=STB_z08_m2.eps,width=7.5cm}}
\put(-4.1,-8.6){\epsfig{file=STB_z95_m1.eps,width=7.5cm}}
\put(3.5,-8.7){\epsfig{file=STB_z95_m2.eps,width=7.4cm}}
\end{picture}
\end{center}
\vskip 8.cm
\caption{Left: $Z_1$-boson cross-sections for the maximal $\hat a^e_{2L}$ allowed by
EWPT, integrated over the mass window given in Eq.(\ref{window}),
as a function $M_{Z_1}$  at the 
LHC for $\sqrt{s}=7$ TeV (lower curves) and 14 TeV (upper curves). The 
dashed lines represent the total cross-sections (T), including the 
interference 
of the $Z_1$-boson signal with both the SM background and the $Z_2$-boson 
signal. The dotted lines show the SM backgrounds (B). The solid lines 
correspond to their differences: S=T-B.  
Right: same for $Z_2$-boson. From top to bottom, the free $z$-parameter assumes 
the three representative values: $z$=0.6, 0.8, 0.95.}
\label{fig_cross-section_LHC}
\end{figure}
